Heating of a trapped ion induced by dielectric materials

Electric-field noise due to surfaces disturbs the motion of nearby trapped ions, compromising the fidelity of gate operations that are the basis for quantum computing algorithms. We present a method that predicts the effect of dielectric materials on the ion's motion. Such dielectrics are integral components of ion traps. Quantitative agreement is found between a model with no free parameters and measurements of a trapped ion in proximity to dielectric mirrors. We expect that this approach can be used to optimize the design of ion-trap-based quantum computers and network nodes.

==> figures/figure4/Fig4.csv <==
ion position (um)	ion position (um) error	heating rate (phonon/ms)	heating rate (phonon/ms) error	Model prediction (phonon/ms)	Model prediction (phonon/ms) error

250.0	8.593256862654938	69.61736514652442	8.593256862654938	250.0	13.28895236165932

265.0	3.3739293293272907	22.505926555576234	3.3739293293272907	265.0	8.507855786428154

274.99999999999994	1.6853094176949452	14.179772741622259	1.6853094176949452	274.99999999999994	6.656346429207066

300.0	0.6818857988609665	6.330397881655777	0.6818857988609665	300.0	3.7214937645239945

350.0	0.6797833508050644	3.205486701836551	0.6797833508050644	350.0	1.2244778178258515

399.99999999999994	0.5211504424026245	1.7530770464208059	0.5211504424026245	399.99999999999994	0.47052390577816006

450.0	0.4352241009384787	1.8022278447627968	0.4352241009384787	450.0	0.3323156311511418

600.0	0.49362484192802025	0.5884173099624428	0.49362484192802025	600.0	0.03910193650807849


